A Multimodal Approach to Heritage Preservation in the Context of Climate Change

Cultural heritage sites face accelerating degradation due to climate change, yet tradi- tional monitoring relies on unimodal analysis (visual inspection or environmental sen- sors alone) that fails to capture the complex interplay between environmental stres- sors and material deterioration. We propose a lightweight multimodal architecture that fuses sensor data (temperature, humidity) with visual imagery to predict degradation severity at heritage sites. Our approach adapts PerceiverIO with two key innovations: (1) simplified encoders (64D latent space) that prevent overfitting on small datasets (n=37 training samples), and (2) Adaptive Barlow Twins loss that encourages modality complementarity rather than redundancy. On data from Strasbourg Cathedral, our model achieves 76.9% accu- racy, a 43% improvement over standard multimodal architectures (VisualBERT, Trans- former) and 25% over vanilla PerceiverIO. Ablation studies reveal that sensor-only achieves 61.5% while image-only reaches 46.2%, confirming successful multimodal synergy. A systematic hyperparameter study identifies an optimal moderate correlation target ({\tau} =0.3) that balances align- ment and complementarity, achieving 69.2% accuracy compared to other {\tau} values ({\tau} =0.1/0.5/0.7: 53.8%, {\tau} =0.9: 61.5%). This work demonstrates that architectural sim- plicity combined with contrastive regularization enables effective multimodal learning in data-scarce heritage monitoring contexts, providing a foundation for AI-driven con- servation decision support systems.

==> README.txt <==


This directory contains files for submission of your preprint to Peer Community In (PCI) for evaluation or for transfer of your PCI-recommended article to Peer Community Journal (PCJ) for publication. 

Use the PCJ-sample.tex file to write your article

Use the PCJ-sample.bib file to paste your references

You should not need to modify the other files

To submit to PCI for evaluation, you have to prepare a pdf file of all the contents pages of your paper, including the cover page: this behavior is triggered by removing the class option 'mode=plain' in the file PCJ-sample.tex.

To transfer your PCI-recommended article to PCJ for publication, you have to prepare a pdf file without the cover page and header/footer: this behavior is triggered by the class option 'mode=plain'  in the file PCJ-sample.tex. The cover page, including the metadata, the abstract, and the page headers/footers will be added upon online publication by the admin staff of the journal.

This "author package" does not contain all the files necessary to support typesetting of a PCJ cover page. The cover page, including the metadata, the abstract, and the page headers/footers will be added upon online publication by the admin staff of the journal.

This package has been created by
Centre Mersenne, https://www.centre-mersenne.org/en/
Email address: contact-mersenne(@)listes.mathdoc.fr


==> admin-update.txt <==
###### To do when update of the package by Centre Mersenne ######


#####in cedram-PCJ.sty#####
#add lines ~9 
#after \RequirePackage{fancyhdr}
\RequirePackage{lineno}

#added lines ~22-23
#after \def\currentjournaltitle{Peer Community Journal}
\def\thePCIcorresp{UNKNOWN}
\newcommand{\PCIcorresp}[1]{\def\thePCIcorresp{#1}}

#comment lines ~44-46
%\fancyfoot{}
%\fancyfoot[L]{\color{PCIdark}\publname, Vol.\ \currentvolume\ (\currentyear), article \thearticle}
%\fancyfoot[R]{\color{PCIdark}\url@sfstyle\printDOI}

#comment line ~101
%    \NewDocumentCommand {\PCIcorresp} {v} {\seq_put_right:Nn \cdr_corresp_seq {#1}}

#add line ~134 after \ifcdr@pagedegarde
    \linenumbers

######Use previous PCJ-pagedegarde.tex
######Use previous PCJ-sample.tex
######Use previous PCJ-sample.bib




